A Radio Continuum Study of NGC 2082

We present radio continuum observations of NGC 2082 using ASKAP, ATCA and Parkes telescopes from 888 MHz to 9000 MHz. Some 20 arcsec from the centre of this nearby spiral galaxy, we discovered a bright and compact radio source, J054149.24-641813.7, of unknown origin. To constrain the nature of J054149.24-641813.7, we searched for transient events with the Ultra-Wideband Low Parkes receiver, and compare its luminosity and spectral index to various nearby supernova remnants (SNRs), and fast radio burst (FRB) local environments. Its radio spectral index is flat (${\alpha} = 0.02 \pm 0.09$) which is unlikely to be either an SNR or pulsar. No transient events were detected with the Parkes telescope over three days of observations, and our calculations show J054149.24-641813.7 is two orders of magnitude less luminous than the persistent radio sources associated with FRB 121102 & 190520B. We find that the probability of finding such a source behind NGC 2082 is P = 1.2%, and conclude that the most likely origin for J054149.24-641813.7 is a background quasar or radio galaxy.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
